An Active Inference Model of Covert and Overt Visual Attention

The ability to selectively attend to relevant stimuli while filtering out distractions is essential for agents that process complex, high-dimensional sensory input. This paper introduces a model of covert and overt visual attention through the framework of active inference, utilizing dynamic optimization of sensory precisions to minimize free-energy. The model determines visual sensory precisions based on both current environmental beliefs and sensory input, influencing attentional allocation in both covert and overt modalities. To test the effectiveness of the model, we analyze its behavior in the Posner cueing task and a simple target focus task using two-dimensional(2D) visual data. Reaction times are measured to investigate the interplay between exogenous and endogenous attention, as well as valid and invalid cueing. The results show that exogenous and valid cues generally lead to faster reaction times compared to endogenous and invalid cues. Furthermore, the model exhibits behavior similar to inhibition of return, where previously attended locations become suppressed after a specific cue-target onset asynchrony interval. Lastly, we investigate different aspects of overt attention and show that involuntary, reflexive saccades occur faster than intentional ones, but at the expense of adaptability.

==> data/posner_action.csv <==
bottomx,bottomy,topx,topy
0.7618616624143858,37.61499883085972,1.6082434296210972,240.44995919511285
1.690137306948626,37.77329123010274,1.624142004263713,213.39236253375398
2.069531049547845,38.065103878836766,1.7312238300041658,172.0143490192238
2.127740828033105,38.46724626049528,1.8326458026366124,134.56416919827322
2.1827950414095496,38.965298839932956,1.8678073506055068,115.17009611246135
2.3257088199851776,39.50221130887661,1.9622845235812265,117.9302162192865
2.365222088308443,39.92928683819531,2.184741528181895,136.67301861176378
2.3933368454055852,40.07348356983418,2.311952001618685,158.47001203880373
2.405650411081801,39.90013013515701,2.831417451193124,169.76082938732418
2.562581828229837,39.58731185901219,2.89285907076334,163.58073843201865
2.573872876365903,39.401487811892835,2.978930667970857,143.3637406752286
2.6770186990803753,39.47047644235703,3.1234331694241426,119.86400948255493
2.699922195521529,39.664674379010464,3.13084852389799,103.78346367436924
2.724446962780518,39.72806646406087,3.1563677466777134,100.47116567808027
2.8401721321212325,39.54871317287311,3.1651006232473353,109.5765484706071
2.8591308436203016,39.268392778365055,3.224657962730122,127.24248352108016
2.9683349471441764,39.116273877655274,3.273206784142746,148.57829231981523
3.017100419954497,39.203849503222955,3.292132959861456,170.55981334299918
3.0269699759647426,39.49677908865789,3.4502237687744435,193.53554673950242
3.08425591394029,39.89346263401406,3.5734038393902066,217.52322890922042
3.0904177687694934,40.26752341922654,3.6165938524130246,236.50890125635186
3.22114383792556,40.564943684693105,3.6849607005116103,240.9115814671963
3.381275355019151,41.031977561910196,3.7077815007772985,228.1891552596889
3.5250772313464505,42.29113734148612,3.7488221202462784,207.6838459701163
3.6230259893636743,44.87202781773949,3.753321283697572,192.29171484129444
3.7345239953453055,48.418000384154446,3.7621765199551724,187.5279227639987
3.798087408217749,51.4702159656891,3.838742736214065,190.70882533141213
3.813429422057359,52.479061142655894,3.8492030755424715,197.39276624543137
3.959059757943657,51.2477446371241,3.8824550289065196,204.35367471910376
4.02450492312016,49.11331332782032,4.040230056862824,208.54328729426248
4.0302606347802605,47.577630378911266,4.043176225640813,207.96075885846722
4.248529168167416,47.07165640230258,4.1432164757193535,203.21394556530117
4.369932898510864,47.164996966384656,4.1968562229495845,195.55590043598264
4.399044120926554,47.524470348636484,4.276705236346254,184.63809883547128
4.418805543370499,48.26344964681451,4.303189311486724,170.68914195940556
4.456683185890908,49.460639526435344,4.466662787152951,157.13254774436976
4.465276136488986,50.68234119893073,4.551561776079904,148.64754482128336
4.513067349330803,51.17914287550243,4.595695401199443,148.41664677084526
4.529602645100718,50.53803539391733,4.6476406441408065,158.72560848445403
4.577852785958514,49.074492148293075,4.724342022472372,180.71653024308023
4.57912689789438,47.56927693269377,4.7295600466274,209.6878967304824
4.62456687741006,46.669893369352366,4.750057693289649,232.82028562707347
4.649604692480387,46.56637474130481,4.857038449558658,237.12594466383877
4.676285936174014,47.24781293344321,4.877447029862879,220.8260575331531
4.724859139758847,48.89493864993398,4.932005648543683,194.27750762185894
4.745679576974891,51.684386865871055,4.970780591101313,170.82078419717854
4.906294535078702,55.20328689772002,4.999786856736795,159.3185776332543
4.914997589204804,58.624697294057015,5.0614727990091275,162.8167656888723
5.057157389327549,62.077867498639606,5.131670533369589,179.06173926328756
5.061131710856177,67.27991953188437,5.168402872438355,201.65294426638644
5.130650599414263,75.50400792637413,5.183021509877173,222.92351255018022
5.1776033402074075,84.68557820655901,5.204353290165681,236.67274201438346
5.290097670444927,89.93341236990625,5.2068954493149695,239.05121835899902
5.294511038705336,87.93598136037605,5.239045443874899,229.21986932864695
5.362531859689758,80.13473680436569,5.257964357105015,210.69726612883838
5.423162102497205,70.91236064630932,5.288937337389272,191.09518009572017
5.4535646049417155,63.62370843200851,5.465522831319642,179.16719693184032
5.466759774586517,59.06433379341799,5.4713006468520655,181.0659024809794
5.484782432807389,56.81817636156502,5.483438068859425,197.23001564845572
5.544846322093529,56.96046905165281,5.568453241026169,220.69286737113518
5.610505609435319,60.03305893750007,5.58702292660264,239.78076612828562
5.627320947254389,65.3810150678332,5.614813835959699,245.67955310611964
5.662004436100123,70.15750867185552,5.789256270966238,238.1407728128825
5.87509004893082,71.0621809690418,5.889842193238337,223.68996696021622
5.897188072101588,67.39325520285959,5.942494720056016,209.35240470226904
5.922341806127437,61.65318443161901,5.964169715900194,198.6204320884853
6.020859569366005,57.04597990291728,5.972588211421128,191.91838665326566
6.108572073176739,55.197238157957415,6.066688270937792,189.00876556368877
6.142805710957379,56.43252640777235,6.069793870889462,189.8324934136033
6.148824039513348,61.178265257237385,6.13031129454817,193.2790684177496
6.153738934544814,70.0215324966452,6.148144209101994,196.75878835348223
6.156819288537046,82.44248059746177,6.1595151631417195,198.13054426684522
6.169449005580503,96.12483393913914,6.166910139911299,197.27061608699924
6.174649164150357,107.65726781595657,6.287808864693973,195.10366105540882
6.208962146321859,113.6194725945274,6.295659174491684,192.4111442957957
6.299690096104519,111.64611992830552,6.30648619806799,189.98554991005727
6.351451457445806,101.95974943859076,6.32295560898932,188.88491368221406
6.373277802574975,88.09967675463864,6.402592385557135,190.70194489711074
6.423559110936805,74.86941964864626,6.404323845279383,197.82599896412978
6.458635116447144,65.12012806821424,6.446818452170395,211.44202078038208
6.47181183447627,58.94008656984968,6.469204025048719,228.30359115851905
6.555294609336996,55.369949916870716,6.491553307172617,241.78466562074314
6.590119381756614,53.83846587653679,6.498442563667845,247.53921049926802
6.627524908576952,54.12358606782503,6.528265786717912,245.70957527088692
6.640369108353779,55.882886503526855,6.579618082009712,237.27190565778363
6.72709986883756,58.736963802108335,6.650690348117043,222.4635012040552
6.820692338579369,62.639002589597425,6.672933761848727,203.69585970241795
6.826306862561689,68.05388184584079,6.6747496475102714,185.90497783090822
6.9218906425188385,75.62849551400318,6.686746819371523,173.15630553817473
6.928805336929151,85.1463976173741,6.700405230743151,167.54909948991508
6.989470928960484,94.30471108112249,6.770530039473296,171.09477586641015
6.989517807941365,99.33529169431273,6.821115277139848,185.25135083751772
7.101595521547956,98.12266314571684,6.825433612964555,207.1877230274754
7.165792503985235,92.2486769298795,6.929778460721163,228.38621886148
7.253894162171976,85.13784106914595,6.9545730291548455,239.47977406742814
7.283736604078764,79.21727398415491,6.962929529412256,237.42914016710722
7.322652517454146,75.48881019587593,7.037119512858873,227.47743836770036
7.364138812258621,74.32299197507416,7.04002072185006,218.7085104533719
7.4074072875049835,75.44932549103738,7.059601956229108,218.42919214093158
7.518243975062476,77.63893988589096,7.093195012570418,227.53413570038833
7.547038473007424,79.00583260473448,7.274803316918218,237.75399031716745
7.595552420772262,78.06446869771402,7.2804749045438815,236.6020673809577
7.620183961796762,74.96664565980986,7.378139759290998,219.74681167757572
7.6369758943429735,71.4468371187424,7.393099665655655,196.90591941268792
7.639560577729102,68.92410644234273,7.411344379108641,182.5620980780679
7.656281507762151,67.14898295036983,7.443068780371682,182.66303026349095
7.658739758685972,65.29730905961989,7.461414630831558,192.21877563260676
7.716940843810131,63.75358672021686,7.472282959534085,203.39468471407795
7.746023571807666,64.049440782906,7.512593835766791,213.41333395497594
7.784261753161055,67.20937323121392,7.5166971121310695,225.59231202654655
7.821146146433229,72.49059990449888,7.546475925472319,244.88667426731507
7.821280683773735,77.80211316830729,7.61613528295785,272.8586806940207
7.847139201416305,81.37631823581032,7.63106995791296,305.86594449659776
7.866974368471189,83.07392101993032,7.672083538011158,336.7846744774431
7.943048981046058,84.09041673369411,7.71772157205746,357.59789062220244
7.95072067130068,85.49693670593173,7.74642085812241,361.06305287786313
7.957725852470949,86.8764460915325,7.760943946518591,343.3716220202983
7.960712892719116,86.43558134804546,7.819962341978223,308.2301267470034
8.095231250738399,82.88567846780128,7.893291087367035,267.06123770403656
8.101159259032183,77.08132281158322,7.895518574611615,232.4991969760569
8.10415289163482,71.36996007737633,7.897839009410653,211.16487210148244
8.111954133239731,67.63022683414358,7.903694766229625,202.51610684106268
8.11300209709238,66.27656281834544,7.9297688636722405,203.2797119578592
8.14558246284092,66.75566610745825,7.936547736649465,211.48939349437796
8.21796779343243,68.38020671305945,7.953001659531556,225.81081393044587
8.232203490639323,70.48525202126964,7.958405004341287,242.53704006705746
8.279844729394986,72.17128779214659,7.981073230655864,256.0259615315923
8.401855234615612,72.6038094648503,8.030066798177344,263.1403315677699
8.405639624665598,71.78856172251193,8.034996460078444,265.48713283838197
8.4111902171882,70.6851343686995,8.128709681395623,266.29016717822816
8.437426629727575,70.30939180256262,8.145974361260363,266.4905277827832
8.442615486839856,70.85071557410028,8.171544335404487,264.43787559873783
8.450068846664088,71.71126842848204,8.218752087830346,258.1527406045476
8.455766167866228,72.21112196144178,8.226756823332167,248.28536322974304
8.498964476563845,72.1363098655472,8.26093198470984,239.93466132702554
8.508555373636947,71.82318534197854,8.29115661824204,240.48729076472654
8.51416931751867,72.07315338959783,8.301311501450714,253.3866437160674
8.531597357757205,74.13493947835832,8.325456604440706,273.5910731202301
8.538533194893333,79.68585074969037,8.352469665076173,290.8944820359318
8.56702294593406,90.18820059060766,8.408828557370827,298.39876435059625
8.576055209180723,105.04287677012829,8.413693352010869,296.67216731162523
8.592534705435913,119.98044265689109,8.419024296757094,289.837269575415
8.60759747492737,128.7736738725682,8.54968566840869,280.42884573791116
8.721784112456678,128.19689838528237,8.579553616949324,269.65847168000573
8.727694744960239,120.93545262740201,8.634453493469376,260.1755468494815
8.872856542671558,112.57353080925444,8.667863556167902,255.21822257086234
8.873042387752912,106.16452177826444,8.67710579872673,255.47948893968612
8.917561137499648,100.46975802296163,8.6806070626991,258.9162686497094
8.941928793692997,92.98964721001136,8.686688500419214,262.9781275517039
8.97876048962257,83.63277023854337,8.735707317644755,265.59477723991705
8.989702558924053,75.16314169595255,8.772218046962989,264.94532027596875
8.999579797612677,70.69551259278472,8.775775023017825,260.2699108434618
9.116865687558894,71.20372147149799,8.882358930033773,253.00386760048053
9.18120827874401,74.87705424995129,8.883195458278667,246.45624425793287
9.261489560508362,78.39250958475893,8.88641721317729,243.99086542981655
9.343531755983742,79.4002043622342,8.910622245198192,246.54954184000704
9.385898731606305,78.4237773015936,8.912051603873529,250.7949856767313
9.39981812729717,78.3647216837117,8.927565968529132,250.860231858847
9.408401598260703,82.04436083045098,8.98913948266204,244.10253458149188
9.428877147009736,89.80768137374136,9.00297360387632,234.61305337958316
9.451725887064546,98.64284586431651,9.030496288616163,229.0252426320536
9.507267838345879,103.61296266943326,9.088408752668279,229.68489086813327
9.52235000522399,101.47351372144114,9.093324188180395,233.81585263677724
9.55950754986186,93.63099296180468,9.101558205545281,238.30586502179156
9.56514456540279,85.05449688950418,9.173964617358308,242.72475064995456
9.56601313565452,80.27550060115786,9.181026273701812,248.17433027215486
9.578486322513182,80.98052303570628,9.212807755641457,255.2427652493507
9.648407065161129,86.46972679225514,9.291768683750178,262.5421046590395
9.686856132718484,94.69881763192338,9.30359483344519,267.04782519084813
9.72083916680044,102.8505481114771,9.370154168789542,267.9805467640757
9.720873141413588,108.24365245669657,9.445399131409955,269.763402985799
9.846458506096399,109.40552302717302,9.470487520245147,278.02134649135644
9.854417030649834,106.45590713977211,9.472364939897874,292.9886385790404
9.878167122946941,101.00910911410668,9.5001353187191,309.42229070883326
9.884435463190187,95.60347536225767,9.521483216920286,322.0208422676574
9.891090256976605,92.16420983327791,9.599849291538991,328.53782261667095
9.909524151669245,90.73669099014656,9.694447287607135,329.1236983929983
9.927631756801446,90.33431970962707,9.717000379267573,326.40125090060457
9.975172287795031,90.6943106445708,9.725902614440574,325.2911106523295
10.032845905521606,92.15842056776387,9.76469140887684,328.6358527733249
10.100843567705464,94.24257513325148,9.827243496846817,333.5214780778333
10.101193316824673,95.703707470146,9.916880964651726,335.6206087017324
10.111660843527957,96.1481019705999,9.921691710434555,336.0388271476777
10.125065700887253,96.6029820313934,9.98425286548811,340.0354148707304
10.176800726767832,98.46096485488431,10.007985742603685,349.79239945799907
10.40661592654593,102.41308024865486,10.021895225047178,361.35868500398817
10.455469612880117,108.03084169200154,10.036885239530447,368.4765603840931
10.463103107547262,113.65296364009129,10.076756968906672,367.70961594314076
10.48708194254188,117.12712262450955,10.117591182491687,360.0897240342058
10.517222991616048,117.54165162322641,10.134198062646652,349.11587893223543
10.53835678306473,116.06068656409069,10.136811434930802,337.6940567391599
10.55453175257438,114.52352505243962,10.193764589927035,327.0870000374169
10.575692616810583,113.45501683561059,10.195445978202146,318.1124863568533
10.649149149616937,111.7654326825772,10.226373954738127,312.0338120275801
10.667346327122969,108.26963479480081,10.261848427087303,309.413830735451
10.66826013460042,103.34528179643745,10.356625733731489,308.76787259061905
10.669584553262743,99.02400933522975,10.366596578010432,307.96595232912966
10.69699788689016,97.4397394095338,10.391270739339278,307.5466003246556
10.717094947007133,99.18300852221101,10.399766570558327,311.0691011236741
10.731882151526536,102.67372189816274,10.496598404183985,320.87331855534376
10.732281356399769,104.8798503722649,10.595817459078223,334.6213187885096
10.742072680272889,103.36693483874114,10.614618539031378,347.0156982015966
10.79323097174346,98.49003224929747,10.65546658572673,353.80910795116927
10.836020986284174,93.4454429666414,10.69007177370979,353.7409514007634
10.875486163536939,91.53367217861705,10.725632017660587,348.19750136234285
10.900515726623473,93.30743950505246,10.785980677492221,340.02617769896045
10.920011448970895,96.82426476218608,10.801929354539034,332.2172239433469
10.935105028668891,100.4694193594178,10.857790625093344,327.24037768486335
10.960031005566062,104.41136938618726,10.880304641777219,326.8880791561579
10.964574075088471,108.96396080594077,10.955154173507724,331.49241526673956
10.991446640341488,112.99171344857984,11.049517426755394,338.5437625898867
10.99600491503121,115.38721804409303,11.060380481768558,342.86514989211685
11.02928564973527,117.64261777305957,11.06928477862307,339.7022231342148
11.077748313229076,123.24971101038517,11.073157976302378,328.64261472021724
11.082181973319859,133.79429578427968,11.08658310035282,314.60583758803483
11.18034312360652,146.35144496924727,11.157634152914294,304.47176452717036
11.185242429966417,155.40240092986255,11.259407629373072,301.9997778394763
11.230312235213432,156.9368423296891,11.260867868541654,306.2075213442213
11.234044431522445,150.46603896148065,11.30166993150024,314.40968916092015
11.333346560433363,138.38490427700208,11.324923922829841,324.76621281824146
11.404706900428454,124.62009892923072,11.340969061467025,335.26268875166204
11.405392508941995,112.97841233201697,11.342091445455953,343.30279858707706
11.41518299789396,105.21802815109247,11.343990095094279,348.5496001134168
11.440387388819003,100.52102775735574,11.408141065393373,354.37766130794034
11.45468582349641,96.96399430149177,11.458774364376003,364.0377938932651
11.521516931141782,93.33928310690538,11.554984266730601,375.9870703538207
11.533274611732105,89.80079034718946,11.555135401286618,384.29931400651816
11.587672844389173,87.2686090417333,11.601588539120986,382.82698594907157
11.609162759430612,86.27392493339136,11.72298006445279,368.9520382950203
11.627889819695012,86.27888722611861,11.741575666212578,345.96822772856683
11.637586822756033,86.18619431729165,11.790535941012928,323.3303460344851
11.65992599467978,85.5063770811191,11.799422614119926,311.97550497242753
11.674861996197615,84.99144524578975,11.833712466457333,315.93997952192336
11.677315811942242,86.13361962205313,11.845358005390914,328.37635638281586
11.692828207825846,89.8425455682177,11.85089130443082,337.8539287456716
11.71165935562056,95.70402910488032,11.856889353640936,339.43773619303624
11.713421867630146,102.62942634202582,11.859434215391783,338.5001454676011
11.718748446832754,109.57032003092766,11.888134511915453,343.33942837689784
11.762981835008361,115.02639020222759,11.908185895902827,356.2864927793365
11.765719051327528,117.02003243465799,11.920151955822156,373.51782194100326
11.76617931633726,114.95147307280375,11.981617833107288,390.6008873644532
11.78224045873718,110.88089580477171,12.01303643580604,404.63797810015956
11.808318908557663,108.04746403674422,12.080784548742377,412.30441161669825
11.86216476329809,108.6860385009582,12.085113266470936,410.065193532536
11.93526714352808,113.17453807510773,12.28249825353074,397.5951477631428
11.940653606848889,119.8360676548289,12.282984914857781,378.8574647692828
11.9411615067536,125.33692318918244,12.32337560802918,358.67580936270537
11.949829512956601,126.62037199838903,12.403778174098612,339.2925063002107
12.012182267803492,123.6400857844693,12.42501179340472,320.9180641461578
12.03823067166932,120.08176655693083,12.427441956904119,304.5876105184738
12.039906442473217,120.14274769297796,12.523128729197282,293.2148616199308
12.040416678432564,123.86545822446584,12.525542607473552,289.5677961189934
12.067433624170757,126.6926485010646,12.549991596442444,293.5972807025289
12.079172407726508,124.52176053327584,12.565688474298511,302.2102390196938
12.118234459446683,118.00782969950757,12.59157512845136,311.60330802575135
12.124044582640277,110.99381850686339,12.60498144273093,319.6291762000941
12.13919752962295,106.13798278207491,12.644092517726136,326.14042557634747
12.143265924742138,103.28500450889477,12.64432050621272,331.53565078150655
12.147748499530984,101.1285637710691,12.659904814552071,335.982738293012
12.170285300190068,99.1531151632471,12.728353622662905,340.611706688925
12.293284992726715,97.91552826309845,12.816049442757862,347.6597896265911
12.312229362521105,98.41204569759802,12.913154160641122,357.1418635113629
12.349123078765492,101.82720830895246,12.938794317823755,364.3758583968536
12.353367369892563,109.04607366823774,12.988298500658315,363.89125576919815
12.370620758453535,119.18286367094866,13.02192952385727,356.50717954180664
12.399356079382938,129.5271511369907,13.172751331754863,349.96990415023805
12.42794780066424,138.5512451876853,13.229035515540685,351.0907153833853
12.438181102126277,147.35098158900385,13.295943201990367,359.0013404196589
12.465634423437724,155.76455512345007,13.330136501336643,367.2737174831022
12.46855899085878,159.21696821420204,13.333667311962364,370.7095164015316
12.47072292199701,152.99250379271268,13.347962610233422,368.83282453565954
12.58449313416574,138.55412489007523,13.423721772741288,364.4905973740308
12.643819858291506,122.6648010471944,13.440952215681426,360.575827829923
12.655620311929223,111.13987738947314,13.464667979969505,357.61832220466704
12.659858548720052,105.52381885669612,13.482308739374432,354.0981155280813
12.663347529494317,104.48177705109157,13.546662921270215,349.16253900233636
12.672049736730354,105.88830529717987,13.54799726388058,344.3622051044707
12.71214421398344,107.98610521970434,13.585715942065175,342.1388542006081
12.733660990193426,110.26541555653276,13.592387816357487,343.29825920163887
12.758228218872487,113.3464758221693,13.662649104838897,346.59961339277544
12.759813300857212,117.45894678750625,13.7777051288871,350.3306693871766
12.762368159693818,121.89323078708918,13.79241436508033,353.591880384491
12.78319724394862,126.22424209865312,13.832732449011527,355.99710851582984
12.791040988945522,130.41794377144578,13.85982333007318,356.7850955893838
12.796386471317907,133.0478142022222,13.912156299654406,354.5120762173563
12.800409828061653,131.46904770910248,13.978866033291276,347.6287367226012
12.887902301435812,125.09307613042805,13.992159155854175,336.2247617164793
12.96448598284279,117.00971928773967,14.061848074181997,324.4025009689569
13.025940638184863,111.20081623461368,14.084858702902233,319.7147691054885
13.047237036217602,109.21948761903477,14.093867612571353,327.1971246719187
13.05875902213596,110.21807349756764,14.174955408812057,343.1458943348455
13.063265416147638,113.31869107178065,14.186994543011817,356.5567413336596
13.202531342855494,119.43642290616619,14.205486347783603,358.1213606314626
13.21118848696549,130.6108881426337,14.245573384593516,348.1858184216833
13.268199464765747,146.86446302587416,14.255493834740891,336.37303847063896
13.284216030553393,163.52373076582649,14.274081392019026,333.9411738171038
13.29203879708815,172.90874911523758,14.278660332648176,345.7037943336024
13.409259296552396,170.05882811664088,14.389249148390709,367.6134745653359
13.410304358956417,156.96958366140169,14.4087377280282,390.7252278991903
13.435655557690305,141.14291210968253,14.415369410928234,406.54544360648447
13.44009242916881,130.08662643959033,14.43772569357729,409.9168787457577
13.440314611883808,126.45133766775163,14.518694706788269,401.1003093260704
13.490627955599361,127.46524876597826,14.56518286843857,387.139818673409
13.521715592344238,128.6785702522497,14.578508820962364,378.3015712696466
13.53991113599774,128.0685956200762,14.585291591362868,379.9874760143774
13.552718597932971,126.66921489351623,14.600759606227609,388.4152899351273
13.58490969888752,126.10820922982626,14.611414146672674,395.3313689630405
13.585575066426658,126.34542177332729,14.630350118599825,396.1633515833995
13.595244522674983,125.9812453074646,14.692456411754407,392.7904632905827
13.613868229904545,124.21532657340887,14.785737334028893,389.5146059611466
13.616656579588835,121.69325943969733,14.826034989104384,388.1257051660251
13.622424912099373,119.38054333222091,14.874723263948795,387.33254162577623
13.6388395937849,117.43442855296888,14.879752958652249,385.913966537035
13.671344925411614,115.39784730613647,14.923157469394404,385.02806320175114
13.690444449597985,113.21490074981824,14.995839810220726,386.9548065369238
13.720778389968974,111.95961133555453,15.42132067795924,392.1965101879398
13.745569982381888,113.51222145054308,15.442384511588426,398.53372254423346
13.747106030013816,119.3403611255705,15.513479932513548,402.7410456334203
13.760354374483295,129.66015575482115,NaN,NaN
13.762259445240021,143.48202051314962,NaN,NaN
13.786368837413834,158.59145467583252,NaN,NaN
13.791684465230809,171.14343907796325,NaN,NaN
13.801387644445574,176.29305465938592,NaN,NaN
13.802305040062029,171.10015358878016,NaN,NaN
13.807562048281765,157.7144532470483,NaN,NaN
13.81260331938875,142.7738691243125,NaN,NaN
13.815288443066159,132.7181725698387,NaN,NaN
13.815793816658735,129.6871772410022,NaN,NaN
13.853503313634587,131.17219569160517,NaN,NaN
13.862729455061327,132.4565929677739,NaN,NaN
13.884109975291144,129.99950966738234,NaN,NaN
13.929082011820102,123.70065437969765,NaN,NaN
14.023056908892881,116.30206048607644,NaN,NaN
14.082243704344004,110.73323685601773,NaN,NaN
14.10298830235997,108.1320271380708,NaN,NaN
14.13113413375145,107.79914141271865,NaN,NaN
14.143501055151924,108.25618103438497,NaN,NaN
14.148195303118143,108.45984817030265,NaN,NaN
14.17025976976802,108.6737997325787,NaN,NaN
14.189017227468584,110.49020531043388,NaN,NaN
14.195912633878091,115.52103346856997,NaN,NaN
14.213784252503771,123.5510244925072,NaN,NaN
14.22618252519571,131.9557253415574,NaN,NaN
14.239646036518433,137.61331405675566,NaN,NaN
14.246852615930841,139.74602051229775,NaN,NaN
14.272273757211583,140.76240220897003,NaN,NaN
14.29759962940362,144.1936226950885,NaN,NaN
14.333979993337207,151.6125082906155,NaN,NaN
14.342668009022944,161.01385902001837,NaN,NaN
14.34881025829817,167.96248062699482,NaN,NaN
14.40897087596618,168.61442032658726,NaN,NaN
14.413035361339263,161.67474053823923,NaN,NaN
14.420168152967566,148.20838804421476,NaN,NaN
14.475006421274466,131.2194400874247,NaN,NaN
14.545786708219163,115.37978378340242,NaN,NaN
14.619919128082756,105.31821503985144,NaN,NaN
14.657038458886746,103.27981599191514,NaN,NaN
14.695384909980408,108.34548114210591,NaN,NaN
14.782874642099237,117.24021081808505,NaN,NaN
14.783490018078679,125.72153894983425,NaN,NaN
14.794375431779098,130.33406570726495,NaN,NaN
14.801492029338151,130.20237459149834,NaN,NaN
14.810841457246049,127.28650407012866,NaN,NaN
14.811716937424622,124.43110808954705,NaN,NaN
14.83994173278705,123.01020665442564,NaN,NaN
14.898210937875938,122.56539277831145,NaN,NaN
14.919221314547418,122.6315264070968,NaN,NaN
14.994632854080646,124.22703130359199,NaN,NaN
14.996081097967641,129.03948367195213,NaN,NaN
14.999437952750116,137.6275526439551,NaN,NaN
15.009337043836398,148.76786237871704,NaN,NaN
15.009496022200638,159.55379051460923,NaN,NaN
15.013287689579109,165.92140290326307,NaN,NaN
15.051035538538212,164.8875573350369,NaN,NaN
15.108260929497291,157.20926134124315,NaN,NaN
15.142659356555562,146.60934012293416,NaN,NaN
15.149743778749302,136.2033119401099,NaN,NaN
15.152411640701079,127.14026524407532,NaN,NaN
15.161565151505563,120.4211124438701,NaN,NaN
15.21074275601878,117.99146958635012,NaN,NaN
15.32883902094787,121.07815445169894,NaN,NaN
15.335340719322986,127.94757810732742,NaN,NaN
15.347894125912255,134.0148520822041,NaN,NaN
15.369812793662526,135.03674952686862,NaN,NaN
15.404714509770354,130.95524498886533,NaN,NaN
15.465618490941466,126.23664862397415,NaN,NaN
15.488598651711701,125.7017039408672,NaN,NaN
15.50557808323137,130.06733828321222,NaN,NaN
15.620717827928836,135.56704884890644,NaN,NaN
15.656935913596358,137.67094461048234,NaN,NaN
15.666140328718786,135.28279493833213,NaN,NaN
15.691366144412886,131.66518979048308,NaN,NaN
15.71364279200004,131.629421483332,NaN,NaN
15.722009700798122,137.82457596107088,NaN,NaN
15.73639188539452,148.81711339638773,NaN,NaN
15.83098460611627,160.05939863130195,NaN,NaN
15.901471146689707,166.91189668456371,NaN,NaN


==> data/posner_ctoa.csv <==
ctoa,endovalid,endoinvalid,exovalid,exoinvalid
0,126.39779005524862,170.0164835164835,102.13736263736264,151.34615384615384
100,123.21621621621621,142.26704545454547,93.30681818181819,125.33333333333333
200,114.86813186813187,164.77528089887642,119.75977653631286,123.03954802259886
300,111.8021978021978,149.24590163934425,121.3314606741573,125.50837988826815
400,145.73714285714286,187.97860962566844,129.9835164835165,127.06666666666666
500,168.23783783783784,177.6178861788618,159.45454545454547,127.80588235294118
600,203.52808988764045,168.97802197802199,139.72222222222223,119.27272727272727



==> data/posner_dist.csv <==
endovalidx,endovalidy,endoinvalidx,endoinvalidy,exovalidx,exovalidy,exoinvalidx,exoinvalidy
0.4473499365084523,28.204838171753895,1.09420411683025,28.758236625605733,0.657563451955564,10.814252573629924,0.7307778144792649,10.990393542752152
1.1845270224510458,28.51086296718183,1.37065079432628,28.971359000660605,1.3943079464110708,10.79690136685834,0.8847772568726617,10.981464177740609
1.402959264776004,28.895618948650828,1.61916337599165,29.40278488485111,1.411589255064729,10.791257782462392,1.1421574050750252,10.978224707751117
1.4362079816545887,29.116197534417516,1.63269623089388,29.993703789444993,1.4333065753810534,10.819095965749511,1.2636356465048537,11.029783888347808
1.6012728336166888,29.158397430377107,1.70123960750757,30.625290716832907,1.508169155824733,10.86752897738919,1.2766212853764538,11.218840281015085
1.6435239846292773,29.25405005669517,1.85692645136773,31.222484297779467,1.5232358689103787,10.898909619465536,1.9209710428860995,11.583558290720898
1.825743553259592,29.635393298676924,2.02282049202088,31.791995238042446,1.5446915775517491,10.878595835267571,2.340180319120423,12.005343357340983
2.192940602481442,30.29069136368647,2.13967409020442,32.32541326633591,1.581820650303367,10.794508001731757,2.35725662442261,12.231998783359215
2.215565962317082,30.967363749377263,2.34833267595012,32.76160751361743,1.7779481639883954,10.66500052584718,2.473887015696555,12.094095897641633
2.3050180841829304,31.41152944565311,2.46074262944693,33.113686349405725,1.8365531797833459,10.532230433368358,2.603861112729018,11.67982711250604
2.3191615471258817,31.60420176622042,2.5099118584924,33.53176784838988,1.8494929582228603,10.43823890157031,2.624654098278857,11.2448808244367
2.4196971474445683,31.742390443488887,2.80239819605354,34.11731055582312,2.2489783745342162,10.403737539527125,2.775068123319578,10.991805082516588
2.4792984753988216,32.001710212224886,2.82964634230768,34.724757265475766,2.601073663717777,10.429977862517603,2.7845065746780744,10.97727566362842
2.557740141909306,32.36838509442433,2.85976377006753,35.04973664060666,2.698318685611468,10.50573774071114,2.9713118338831244,11.16037353798546
2.5951120665768066,32.67668228640899,3.05414328904371,34.90641175767851,3.117532601443159,10.602456552415049,2.9800398833417727,11.457224408399135
2.7452584983768564,32.7490313829779,3.18948531737772,34.37887108683876,3.2293455775744526,10.682284816329194,3.2224502745803747,11.780367115506264
2.7701208258871084,32.559107758365975,3.21106393089309,33.76303923060146,3.4227532203651214,10.729689866929228,3.2237502146810626,12.098127796854811
2.868997302323383,32.316947710510185,3.24550518445017,33.44568413758488,3.578115772682914,10.765134522536105,3.305112159768373,12.452006884177312
2.909750880389978,32.31348598261135,3.25165269274616,33.7566933225466,3.5937779691941993,10.817482816214593,3.439463162320448,12.86801698924484
3.0398553489152604,32.63222146785405,3.37527694017727,34.74057053729747,3.6735502002965474,10.894895337387279,3.4478701831544023,13.25537703920778
3.0644359915123,33.10133538804741,3.60260729347183,36.027964796539734,3.710106749669787,10.994033338405998,3.5309705332745143,13.43421512626788
3.136510262719852,33.556876135102456,3.70059678683679,37.09380030325255,3.736638731585257,11.12441753402335,3.584709968829982,13.287160391143011
3.372227675444476,34.010583330303234,3.78176160990417,37.758549801311524,3.76772803505682,11.304798116117656,3.6292355228452444,12.878793455519599
3.502819162657083,34.47323674284431,3.83594718298686,38.36884869553501,3.7843233728035934,11.533803692761545,3.7985850643923484,12.417639624684359
3.6153157933566935,34.772184872807415,3.87690171935315,39.400655698288126,3.9852597418166917,11.772290678911306,3.849297415133677,12.101181516355387
3.62986633111633,34.74369364643559,3.87715262965939,40.90861821547428,4.065017681153961,11.955184835874007,3.8504434577917843,11.996834373509285
3.634244954928667,34.554872932313934,4.14081114787276,42.415974144664546,4.129607478990063,12.021771365149158,3.905362837662188,12.063322330009965
3.6695955021181565,34.62494636655107,4.18937457895721,43.35044060064182,4.156496342561802,11.951848964503444,4.051787776303431,12.266029413109726
3.6857367272835115,35.17627567779743,4.19700696415544,43.558490899789206,4.165527982977694,11.787190640315167,4.079428815427422,12.640582658814347
3.7188440148794197,35.9795498391075,4.19992868068339,43.36587244503837,4.169834445455793,11.602386849967438,4.117377535496897,13.237465813634874
3.7622280036999216,36.60578528073667,4.2069902794815,43.2003543698415,4.258948457451956,11.441496869631589,4.118760111184995,14.05941352372615
3.803167559582067,36.85215250767115,4.20880460251117,43.24508786793919,4.302329650517433,11.295149295363137,4.1871367053025725,15.103524345978204
3.8872478739351557,36.88817673252257,4.23534303083048,43.39926161393444,4.382265712575805,11.141740751600512,4.1911832410205685,16.40218701622822
3.8972591041269196,37.09097230324247,4.2393870821373,43.428924573152685,4.401835828599774,10.990630039769037,4.348930527173083,17.917989350089027
4.166533973621182,37.74603025358823,4.28534914696419,43.20213572412529,4.431738812250173,10.878962687669969,4.352722480574859,19.444976337234436
4.187066334652963,38.74484648058241,4.30405550193134,42.87458154375362,4.4322601949495875,10.841394761501247,4.426433832622752,20.803760478242594
4.2948459957165,39.54803579372867,4.3580158676259,42.74977903233978,4.459264045181775,10.885964826435773,4.530476453927883,22.127968116527427
4.320899392490534,39.62148957768777,4.54714016956517,42.898396528545746,4.493883052095784,10.982204695415994,4.624047272200677,23.710506846042307
4.33302547902094,38.957835965822746,4.55561896202919,43.09052530613309,4.506636777645012,11.071938816909208,4.664662998453275,25.537395259743143
4.408665084624871,38.10114020540034,4.59559874316066,43.1772887100864,4.74766328210873,11.10912677539704,4.716064530833818,27.341196412100807
4.4505908019109945,37.71092708148664,4.73644808321052,43.340171246015984,4.800812592424811,11.0926454803899,4.84275811302466,29.375349207394933
4.455655761826517,38.14978740979866,4.82008719645265,43.85386971642089,4.910121794603365,11.054683479297836,4.857161713137114,32.690473914431664
4.537998930001176,39.31475340358542,4.83225511585841,44.78122114521665,4.912768719921502,11.03364316457143,4.934136483388836,37.89621692892986
4.613773704542437,40.704176482260294,4.9595158955744,45.98914746250066,4.916650277996736,11.078454857540958,4.94724543429749,43.620294240464055
4.694088378915492,41.724197354092276,4.96055848103108,47.27605503244905,5.091650970652007,11.28128960588588,5.029107678375412,47.022905056992286
4.69880916292104,42.056796896256145,4.98158153311232,48.40926920923195,5.106127325230754,11.76055046095005,5.0364806842362455,46.3235974878405
4.750926712358122,41.85284146370078,5.0259606367932,49.20752127633622,5.128924940417166,12.529367536159553,5.160755608926204,42.36548330727472
4.780030477454211,41.696825024252796,5.05065256838686,49.67197541744915,5.216533513356827,13.351127073272206,5.169739770223876,37.47804825177433
4.797166000504912,42.30259910906145,5.10766895485763,49.960510426681395,5.299895682202002,13.822209990614875,5.1958899110948815,33.531205986331535
4.807901127095931,43.974706663117374,5.18045559040012,50.284417979866674,5.3054691516793335,13.710345047636036,5.223610265054851,31.33169707721828
4.812206183273012,46.23368263165611,5.20404666314832,50.95166900676962,5.31545361596773,13.191170579336365,5.275725738776255,30.94213282129978
4.904163439694009,48.07227021286421,5.22721419541248,52.30512576902529,5.392364848028856,12.71631309855148,5.3846458247557685,31.90993978728541
5.003843985064208,48.68021523680717,5.36182906972271,54.31557735746875,5.540932258065081,12.719609911001053,5.414822927684883,33.50439576436369
5.103503020704847,47.98780455393063,5.52691032700871,56.33172169834398,5.682569395558868,13.447883517816217,5.433161742329853,35.0161096851149
5.187812856308667,46.62405445027661,5.55417751854144,57.53668120327829,5.765749290544913,14.931073816612198,5.454162996595711,35.76892641403033
5.239678000137829,45.43859285739042,5.57025318608464,57.67048724136447,5.770987983342617,16.9753332728899,5.454828114496109,35.177015558526165
5.242327208853276,44.984327428024564,5.60336154862245,57.228697218958345,5.877928224828852,19.144104668781324,5.580385429608261,33.28624163984753
5.261997105497236,45.325018027215044,5.69004655937387,57.05595253273716,5.912077303292219,20.802885706239458,5.612633769225399,31.048048602333537
5.3308809390034515,46.21859767675541,5.71857223274796,57.73414840761985,5.923980494295199,21.455962861891123,5.653189909356948,29.647384293527875
5.433945514621942,47.39353254167167,5.765489103716,59.17619084402594,5.953583377846773,21.30254046610069,5.665165906778517,29.70900833474164
5.539490559320532,48.631283680071746,5.9376918583096,60.82437995242259,6.015841333075925,21.324545868468576,5.832449734155684,31.263121340154584
5.583280707947822,49.73254416345162,5.93795091818622,62.311936351752166,6.04924980166363,22.52953326941448,5.8431310664213205,34.027938274138506
5.631623556992902,50.61762235814963,5.95062702741802,63.803155214688886,6.125914281922025,25.162073274525962,5.849313608447176,37.385140348012285
5.633614087232984,51.45566548502583,5.96722500060878,65.67014034553847,6.157242642511329,28.67359362387961,5.8535163400209225,40.376757480793586
5.681945713457379,52.44677080863134,6.0851686998384,68.04279299588303,6.193885692230756,32.155991155990506,5.927315254587261,42.16070432949232
5.722281499631774,53.45205515721405,6.18420162216647,70.6862906508352,6.203552514689991,34.753350824472015,5.9826185824128375,42.567569798688695
5.803036034428973,54.11486048257713,6.21853347295326,73.09172313910125,6.321184709971949,36.08865333780459,6.0283800924429904,42.29090477211015
5.833732354254798,54.45889596523063,6.22233127979536,74.68709903847476,6.322255850695706,36.445227743487095,6.197120604781074,42.599011712606824
6.026330190102845,55.112578901101905,6.23643949920638,75.16182881778337,6.374256507074626,36.319946978172425,6.205105682393299,44.535971601918575
6.116134159575184,56.7697147228525,6.25282371249165,74.63077794275821,6.406790009224835,35.91412397558375,6.377495317787792,47.99767407750027
6.1357987036726165,59.44643821275674,6.25480296344505,73.51035061380131,6.436066830117298,35.33427577268286,6.507699608131656,51.65716030293625
6.141614977549205,62.32268952034563,6.25940648118865,72.38154160210406,6.458473302177925,35.02945079245752,6.534625738357254,54.06999763242871
6.223296145731721,64.37834426821158,6.27756162946287,71.9105278636078,6.469884764751409,35.59077306881357,6.667561745515152,54.92572821627624
6.23880107393519,65.27160863152903,6.33408683673906,72.56777141540266,6.514713723289733,37.11646230277355,6.682909348718072,55.219531756054195
6.282683023455964,65.57876858872122,6.35154669678138,74.28738414556143,6.538146001517881,38.9743807756329,6.702552917692824,56.209073945075914
6.285904162674409,66.14300278187211,6.43043783147066,76.51050141323553,6.545857537933197,40.276289868654196,6.707552006469962,58.155778224349596
6.343139076811405,67.25662124521376,6.43279023420531,78.60532192028698,6.565774208909555,40.69593513197707,6.709305545290173,60.0830288606856
6.370044609270367,68.4704497261279,6.58549660606161,80.27314333529408,6.571133417681528,40.84031439478555,6.725302896571713,60.79965410158244
6.378408228542841,69.00924056677425,6.64373531920856,81.65621387840285,6.6144335955658216,41.62750176999916,6.765363509220364,60.00614483427299
6.410151522971253,68.34885753015624,6.65126136630718,83.06645546129263,6.7037010308082525,43.23743926437438,6.767090246402859,58.37790013934806
6.444826778387385,66.63631582722985,6.66665303417648,84.65820782486026,6.720824556408033,44.889155521152986,6.86989652738413,56.93540319876301
6.456061905169342,64.7306894406778,6.68050286755741,86.51003419626679,6.806274443069334,45.69876282336848,6.871852199141561,56.548622650357906
6.46847024640607,63.730457777226114,6.7998138702533,88.78414421403666,6.810064136905599,45.56884480083904,6.877589456261291,57.692793815379964
6.483256450743926,64.21203155891718,6.94537448125955,91.3832698333807,6.832478672487531,45.22647889301594,6.878683517020695,60.27646507781034
6.603077011367933,65.8276957527006,6.96698740363656,93.57901972971564,6.877671221622346,45.5073687669296,6.922448586457893,63.68606107444951
6.747442467166462,67.7476778943277,7.04140329474902,94.54448882185227,6.8957522425840505,46.56498876140515,6.923068103150863,67.05707757604812
6.842616348587474,69.4778322463307,7.06808166762738,94.325570555481,6.94808900515293,47.75159927428727,7.020707370681574,69.6033837503519
6.854924506521513,71.08897338233902,7.07000304782319,93.92823733419917,6.966166679405494,48.3278717535821,7.111479055575559,70.94270964530777
6.964240713193536,72.67566249162951,7.08322747789521,94.35640014086356,6.977779210491542,48.256080833314954,7.1278149935920245,71.29320607741099
7.057034692385731,73.9080371718839,7.10206026447759,95.75074887197881,6.9918824634659815,48.25275312235637,7.152786805397675,71.305905700849
7.066202682940578,74.38381161442156,7.14165118878268,97.49281510295228,7.051325103343675,49.037338773052824,7.15554441408395,71.70241973339768
7.077019052178511,74.26422320988623,7.18428799466237,99.04161205354194,7.236206215611026,50.57321478042161,7.164574427818427,73.09651628320822
7.088953093509778,74.24457290959636,7.19009662159659,100.55826214588824,7.303538486676706,52.134706535442845,7.208268411323699,75.89475821144615
7.14171964873378,74.9002815996144,7.19745293916667,102.57660699020892,7.331957601845337,53.162920518006786,7.210708578712768,80.01488199642519
7.158421286461002,76.18471215713507,7.19982748496944,105.07050538622602,7.3550058938020415,53.97452307115147,7.420076136936905,84.58558727361327
7.15936238771561,77.4439292457034,7.22201102439522,107.09029990874545,7.4529586404557016,55.50815536643131,7.440781767733143,88.11323235416157
7.163281402616028,77.91451817282547,7.32063762750904,107.48870597337,7.530433960495217,58.393035064730775,7.504799808626951,89.40290516507483
7.184497712187908,77.44178384040448,7.34422413570001,105.98411548098008,7.5336338167999966,62.377161816548835,7.569130044388347,88.72812447048025
7.205596641724421,76.71897439996484,7.38182801692839,103.50345154909556,7.534195881911322,66.59156616248673,7.6023947202090545,87.9288529071311
7.219260944844972,76.63663088003426,7.42301147623444,101.62571458632394,7.561987351167453,70.30975205605993,7.636127334426128,88.87872348250828
7.427335667456228,77.4525813587778,7.46831447086589,101.59237600715596,7.600938202236351,73.59332980402634,7.643487347249435,91.68748767102437
7.459884024744925,78.69295459406547,7.5151306214129,103.5158469469284,7.616871946750403,77.23756696255035,7.696599579137788,94.53192847451606
7.463139587008447,79.7586428964122,7.58625124920448,106.31381915394194,7.668376011914542,81.7733890743519,7.7104635899088105,95.27835832458037
7.5342195999073835,80.59548169434562,7.63184531936237,108.53520105936755,7.702896501576768,86.55401957947092,7.737774194806126,93.25685545601313
7.552793847949568,81.87844044044621,7.68133320984121,109.53893602005463,7.726619467468725,90.19745289195671,7.762080610868079,89.6733431672432
7.582363604914195,84.47834811583166,7.71288145882625,110.04654347538107,7.782921762511466,91.84125983139285,7.7849892253715725,86.60113629504723
7.619153656554591,88.58081083589373,7.74764044541596,111.5251477670223,7.786415695621547,91.48485083806082,7.785697214368584,85.62029360191717
7.621961888337535,93.28010984600706,7.76552254646365,114.94069089265625,7.8742441161824415,89.37066056482811,7.806288358227938,87.08335685101171
7.655328059372793,97.13303854186547,7.77023566849087,119.97155608982786,7.9435043238976295,85.84799559833377,7.811315614870989,90.19446830536792
7.707305122288584,99.22182689555476,7.83478820302371,125.21296266787608,7.945205345045158,82.03012306472165,7.875726926308725,93.63252554133672
7.7202731036110155,99.68398430876097,7.85544266752159,129.0429301859631,7.981059817592495,79.97298193746825,7.895820513691865,96.45937875499229
7.734755471492083,99.2029446538257,7.86793355703595,130.57348136570488,8.033358394263214,81.55812174329998,7.910543886928745,98.82200875226025
7.774774102730686,98.30922790663695,7.90691758601941,130.1495774040168,8.048801022134832,86.91500906936042,8.0259558775242,101.78208121092318
7.7798126151800515,97.38922692342135,7.92579437845971,129.02174043646366,8.077720392746853,93.99223546915346,8.067040960034376,106.25678856125292
7.788882986339441,96.89356784134594,7.95522850813433,128.37728628966465,8.208297731275454,100.07548350122589,8.08833114818711,111.93488797117149
7.966430231090101,97.03332514178777,7.9576816515443,128.64209361042484,8.210496977784745,103.89886448866662,8.114432304753677,117.18224926288791
7.9937811079405385,97.55025252140021,7.96977552929099,129.70519544204925,8.216569805984857,105.90369523370865,8.11689845728703,120.19556029564463
8.029333279556026,98.23730345485987,8.02562670724371,131.6286334841799,8.237122913240125,106.62407633015789,8.149819112112393,120.53079647691538
8.091419582701434,99.47144695864961,8.03115096546936,135.0234783785777,8.268131573805471,105.94422291178282,8.18393271909071,119.76751128288132
8.168295723578261,101.68684696804334,8.09580637840923,140.69803776602035,8.270544411711134,104.2728991602184,8.201765729258272,120.72277936221644
8.18433471444421,104.2608936846243,8.18396979221266,148.62398525218975,8.28118448643106,103.15385536383621,8.217684203237125,125.98231159084855
8.234315818316125,105.53460780094974,8.29648394790977,156.97531315945244,8.28852884821664,104.03701068789002,8.281240399143416,136.45448073842658
8.270459530140092,104.48805598669234,8.37231691866242,162.6066702175323,8.296347439458076,107.04089402369976,8.314958785736168,150.06181775138467
8.270761538743448,102.09406587419937,8.3790229280024,163.19579280074328,8.301615408545922,111.02368074083788,8.370395029499289,161.5862983526315
8.289531366912376,100.39171171208613,8.38667487272236,159.38851598936736,8.353552670833338,114.38800358975152,8.407130757889894,165.4216244611226
8.297000322945836,100.43542227790849,8.39656897361196,155.39456917815005,8.366995612010754,116.3723193252688,8.408977213358023,159.99963548837667
8.359225776254217,101.86137372921264,8.45183438885009,157.51846706873084,8.37751044666729,118.45422624512204,8.446781349654264,149.07124806345817
8.393496727142994,104.36497096031385,8.45777360351123,170.61369524618732,8.438854642273407,123.71188048633194,8.519649744031804,138.2019939543316
8.400006082538198,108.64144929044397,8.52924627124122,193.65321955849294,8.466652408596802,133.4222472234756,8.53699381147033,131.0957154193585
8.409725380839769,115.29964560605492,8.53174157933492,218.23066433603876,8.49466015038413,144.7638548006795,8.590222426399622,129.3111001930361
8.562947871447005,123.35695370985115,8.58149546717309,233.23588880658372,8.659644428443306,153.55615236762435,8.656245966819355,133.182903457355
8.59711246806626,130.5572107352512,8.59267284543277,232.8834053465007,8.662420268217856,159.1104130412578,8.701013772490153,141.67801446336586
8.602029463887133,135.0632410609747,8.65203769226666,220.7280114229601,8.700522978297837,164.1875831838143,8.708830898094426,152.32392204281032
8.659589588306488,136.3960040450046,8.66832238411627,206.40658326381666,8.739737105856001,170.0723779789851,8.72222463285293,162.6899157500476
8.684351939131577,135.26797299821675,8.67215838992255,199.57337106618306,8.743321736495398,174.54445218405485,8.732755416960847,172.15755291595787
8.691316823475455,133.56795919532945,8.74833868389837,205.94241515169972,8.746545312648614,175.43731781901693,8.818054179336256,181.49954189617586
8.721515716810783,134.2322998634298,8.79949327241224,225.0155116331394,8.748498704245003,173.5485272430796,8.843315147840112,190.90335559794227
8.773621961720698,140.1903954191352,8.83280327997377,248.47181979411755,8.810684799211392,171.28367340204753,8.844121516657346,199.6098784243527
8.856856648189288,153.13682044075034,8.84633037642738,263.125516392958,8.895714277835575,170.2251855788102,8.873887866218398,208.11184682557456
8.87958783592881,173.14715937067206,8.91078972876637,260.4935891801457,8.906988180685465,170.38739816869855,8.915209025069117,218.6005929530692
8.907726862843033,198.10280959777072,8.91637216086316,244.548875003305,8.910450229894737,170.85788640708512,8.920663351209274,231.02303283726258
8.912544287081838,222.42067806941753,8.92914720151997,227.94337583412326,8.91212615058217,171.73255838610214,8.949086287101384,239.70042203233356
8.959391368632833,237.63904316550412,9.07148904762453,220.8352234685097,8.928900662108806,175.86286105600732,8.95706379338665,236.93767855262846
9.009916656092578,236.72857012111365,9.10945229062554,224.6290242049443,8.944349568182242,186.39965280757687,9.069519111235042,221.11991325257497
9.057940795092449,219.45154908195502,9.17465139378816,234.15704642768762,8.994037559251538,201.31689479510328,9.089120564627885,199.51493124188005
9.07090442087688,193.83147230672918,9.2225112325168,242.09795093751922,9.169526338133346,212.82382932272458,9.112394473390703,182.28978552828053
9.088635772232914,171.52558774075388,9.23464347195546,242.25017849256164,9.18218557137049,214.02616075349664,9.134403764660977,176.02566713268217
9.119115712407336,160.43471063459646,9.24257547758354,233.27043784536716,9.20835501885631,204.2768227043289,9.143895887240859,183.11966221228596
9.124350734664958,160.4400942444721,9.26207366041433,221.0053216646322,9.243781945684557,187.5979308398766,9.144257355497132,202.60841675537765
9.14586773837634,165.23453700452944,9.28144754808225,215.11314473901894,9.307229592830415,169.24661904714122,9.156892417153715,228.34177216043605
9.158790007428047,168.32837363008554,9.31571846288932,223.20871447941704,9.395016140619973,154.28598423825065,9.19159223280741,249.7563787528451
9.19008869518575,168.9038306500463,9.38455902821234,247.8989862989974,9.413870357213515,145.91451086821735,9.30773139923337,259.1790336976594
9.195839591969701,172.5050162676385,9.4862681089541,285.1352086625183,9.475892501272067,143.86759970490323,9.341524158190326,258.5780313075438
9.202340668599879,184.7932489325334,9.67545474918982,283.66172437878475,9.48156172092111,146.14768132632665,9.360362456936327,257.2052427529104
9.216026785228046,203.85311366404994,9.73852705142311,265.84133861930485,9.486322179685128,152.33868046152224,9.400497633272483,263.5502438564653
9.305507452578937,220.53365872265047,9.75313611662097,257.7104785666452,9.620387822804396,164.33909430934108,9.407674480378608,279.57388460243794
9.333447517755971,227.52614720775517,9.82838436033883,258.4203222198136,9.672087913261006,183.84043918350508,9.446604358356442,299.4802327344817
9.422135332686931,226.86193326665517,9.82944268721584,266.4511673274393,9.757981550212282,208.8589343454431,9.501066829247783,286.7866338229036
9.44147132672657,227.89173773940183,9.98759104669943,285.8130921456619,9.760638041473259,232.1732915476435,9.509167077507154,259.3700829325269
9.44165776852383,238.5067516219778,NaN,NaN,9.857544414215623,245.10028310165248,9.55000943868225,237.4692548827474
9.448181222812458,256.93929816498525,NaN,NaN,9.87779662254685,245.60163306803193,9.552008299562411,226.24933507471306
9.485896491401542,272.1348431250822,NaN,NaN,10.07310018530024,241.2542880536882,9.552123497601507,225.75733017598176
9.610000572149358,274.97494549836523,NaN,NaN,10.119951263451139,241.89431441973204,9.600973181910318,235.53695302951243
9.63480055758788,269.4285687048179,NaN,NaN,10.137949011541913,251.4266161299391,9.604878874538484,255.20978217084664
9.639431485142508,269.28651606967287,NaN,NaN,10.138293362519398,268.43322533476197,9.665412094115185,285.08409461040236
9.678040007861492,282.93258365844656,NaN,NaN,10.194075028418608,292.0049907730456,10.153037763168538,299.77500662973154
NaN,NaN,NaN,NaN,NaN,NaN,10.33383739610088,276.60171758700665
NaN,NaN,NaN,NaN,NaN,NaN,10.346433726893537,264.71668480012704
NaN,NaN,NaN,NaN,NaN,NaN,10.374697510748474,272.9837255513467


==> data/posner_target.csv <==
t,endot,endof,exot,exof
1.0,0.19127388781535176,8.1055536516725e-05,0.19127388781535176,8.1055536516725e-05
2.0,0.19169902344300035,0.0002445730974565358,0.19169902344300035,0.0002445730974565358
3.0,0.19208043492505997,0.0004080906761997389,0.19208043492505997,0.0004080906761997389
4.0,0.19242261772723143,0.0005708318491473507,0.19242261772723143,0.0005708318491473507
5.0,0.19272598976007294,0.0007343493718929633,0.19272598976007294,0.0007343493718929633
6.0,0.19299047895686436,0.0008991290230007358,0.19299047895686436,0.0008991290230007358
7.0,0.19321924385785055,0.0010626462252321996,0.19321924385785055,0.0010626462252321996
8.0,0.19341499223172867,0.0012261635290616256,0.19341499223172867,0.0012261635290616256
9.0,0.19357724685509958,0.0013896808986230628,0.19357724685509958,0.0013896808986230628
10.0,0.19370493557470353,0.0015528104359505842,0.19370493557470353,0.0015528104359505842
11.0,0.19380362160767323,0.0017172029583018512,0.19380362160767323,0.0017172029583018512
12.0,0.19382876815375036,0.0035575907578026217,0.19387042108841548,0.0018807200748639861
13.0,0.19352000789647011,0.020008690836732245,0.19391132023169885,0.002044237266071884
14.0,0.19271671592262155,0.056013020093545356,0.15756185448261323,1.6012929915502667
15.0,0.19133629977084893,0.11199101978730215,0.12139555471680258,2.901833659227386
16.0,0.18935048973002502,0.1863973303698321,0.0860780077894452,3.911835569055146
17.0,0.18677124539125325,0.27676091207394193,0.0539750960721702,4.700558535631697
18.0,0.18363484964733554,0.38034248700086165,0.03706422200721128,5.318525523160156
19.0,0.17999052097818843,0.4944735747135521,0.05457540846388777,5.803680520935056
20.0,0.17588092479003936,0.6167319525109738,0.08845809332107339,6.185038522781648
21.0,0.17135497904934066,0.7450115102687997,0.1273932047206605,6.485035527231134
22.0,0.1664710973412486,0.8775261842389662,0.16810611418089522,6.7211405327203195
23.0,0.16128558663439074,1.0127929379988034,0.2109027232873003,6.9070175383314325
24.0,0.1558640186348341,1.1495957466944624,0.2541486301241838,7.053377543524096
25.0,0.1502773451522227,1.2869525941370188,0.2978264134861118,7.15
26.0,0.14460642235046103,1.4240744730876953,0.34175566404230817,7.15
27.0,0.1389387914910743,1.5603453742466757,0.38642861225846115,7.15
28.0,0.133387299938938,1.695272294181971,0.430497923044931,7.15
29.0,0.12806853367240595,1.8284802257867057,0.4751794632452046,7.15
30.0,0.12311691377710728,1.9596811695010505,0.5203737076803553,7.15
31.0,0.11870684024520364,2.0886561215875132,0.5659834013908881,7.15
32.0,0.11498344907420412,2.2152500817905403,0.6116343532838879,7.15
33.0,0.11212699550955627,2.3393500500166717,0.6572360361224893,7.15
34.0,0.11031113978651641,2.4608780211729298,0.7033448960369668,7.15
35.0,0.10969127959869956,2.5797919958362914,0.7487765680975879,7.15
36.0,0.11038243219824496,2.696067974574267,0.802510285607606,7.15
37.0,0.11245235926826895,2.809697957949394,0.8564259425455295,7.15
38.0,0.11591823632198721,2.9206979430569326,0.9108359221621628,7.15
39.0,0.12074436311894826,3.0290829306839733,0.9696482038688059,7.15
40.0,0.1268468140869137,3.134885919362457,1.0296551638237907,7.15
41.0,0.13411840179483228,3.2381419099367785,1.092438094742673,7.15
42.0,0.14242735055108133,3.338891903210554,1.155425469579496,7.15
43.0,0.15166653803657557,3.4371798968056644,1.2180874838339821,7.15
44.0,0.16172239036385777,3.533051890579163,1.2797206757262503,7.15
45.0,0.1724939963245123,3.626561886443,1.3459961411712897,7.15
46.0,0.18389295268987368,3.7177538832025996,1.4135904872561234,7.15
47.0,0.19584594692002363,3.8066818807270986,1.4753235434442853,7.15
48.0,0.2082826803961381,3.893395878903275,1.5373403435872615,7.15
49.0,0.22115151949059833,3.9779468776304676,1.5985552022404488,7.15
50.0,0.23440216651942547,4.060386876818637,1.6578070979414352,7.15
51.0,0.24798720512155442,4.140763876865021,1.7169908459908136,7.15
52.0,0.26187730289011313,4.219129878155567,1.7798103276753952,7.15
53.0,0.2760433351939503,4.295529878265661,1.8403989696546765,7.15
54.0,0.29045704454187554,4.370015878563831,1.9008467373244482,7.15
55.0,0.3050698119840754,4.442634879917323,1.9623067538866097,7.15
56.0,0.319892063158809,4.513429882258946,2.0230141752424764,7.15
57.0,0.3349020880809785,4.582444882807104,2.083766975059591,7.15
58.0,0.3500845859217446,4.649728886061314,2.1443033962126243,7.15
59.0,0.3654212953619433,4.715321887460175,2.204811444097263,7.15
60.0,0.3808949843053859,4.779267889672643,2.2651066763737626,7.15
61.0,0.39649449086210387,4.841605891769382,2.3252518986232964,7.15
62.0,0.412203986438752,4.900319895397033,2.386104298377796,7.15
63.0,0.4279228321555188,4.942954904420026,2.4454196657508502,7.15
64.0,0.4435497391995624,4.964753921487752,2.436340119057476,7.15
65.0,0.4590158598392881,4.965146945604455,2.4269249130587043,7.15
66.0,0.47427448579909876,4.94569597687929,2.4171892585523778,7.15
67.0,0.4892464030261237,4.908899015187926,2.407139365075899,7.15
68.0,0.5038753646925008,4.85753806037297,2.396801927584545,7.15
69.0,0.5181159006872894,4.794308110472067,2.3861899347011333,7.15
70.0,0.5319342404592878,4.7216621663487315,2.3753160319595357,7.15
71.0,0.5452967266589803,4.6417412261173085,2.364196368885843,7.15
72.0,0.5581806819874738,4.556364290835951,2.3528432497098066,7.15
73.0,0.5705658042276976,4.4670433591987875,2.3412698330728547,7.15
74.0,0.5824427869585123,4.380892436079663,2.3294870537910257,7.15
75.0,0.5938013836065047,4.329800537917191,2.317507899111672,7.15
76.0,0.6046310992042999,4.299744659173145,2.305337493144985,7.15
77.0,0.6149408330668903,4.282311791391568,2.292986098536141,7.15
78.0,0.6247437879611115,4.272450933919897,2.2804442619862484,7.15
79.0,0.6340460654439866,4.267135082472197,2.2677513461076386,7.15
80.0,0.6428577082325457,4.264547236513157,2.2549001970803513,7.15
81.0,0.6511865127296487,4.263593396892345,2.2419102820695134,7.15
82.0,0.6590456949324542,4.263621560366728,2.228797071707515,7.15
83.0,0.6664489679945483,4.264241728486437,2.2155640690923373,7.15
84.0,0.6734071546820675,4.265213901489701,2.202222377986609,7.15
85.0,0.679934899872038,4.26640007817094,2.188778322821202,7.15
86.0,0.6860431763467957,4.2677122585883165,2.175202662099843,7.15
87.0,0.6917463577352622,4.26910044421726,2.1615515037234245,7.15
88.0,0.6970586670747319,4.270537632217869,2.1478206477145623,7.15
89.0,0.7019890751578688,4.272001825520442,2.1340064303801896,7.15
90.0,0.7065556080762494,4.273483022686297,2.12013037959886,7.15
91.0,0.7107696627009339,4.2749752221532225,2.1061867583156046,7.15
92.0,0.714663054442443,4.276471427020762,2.092183120558286,7.15
93.0,0.7182273750951028,4.277975635745954,2.078151150602141,7.15
94.0,0.7214754739455815,4.279479846681371,2.064075218540256,7.15
95.0,0.7244174955286503,4.280986063096328,2.049962468919127,7.15
96.0,0.7270649316862982,4.282494285076514,2.0358201689699906,7.15
97.0,0.7294289413191664,4.284003507479656,2.021663347747343,7.15
98.0,0.7315188870999855,4.285513735440944,2.007488342543985,7.15
99.0,0.7333475018768385,4.28702296904927,1.9932977058578067,7.15
100.0,0.7349200887239358,4.288535202885012,1.979100593290297,7.15
101.0,0.7362513247376885,4.290047442357836,1.9648932806603019,7.15
102.0,0.7373473223291729,4.29155968566068,1.9506838826678181,7.15
103.0,0.738219071400897,4.293071932789504,1.9364781153723385,7.15
104.0,0.7388740161691982,4.294585185690697,1.922277048834598,7.15
105.0,0.7393202495218144,4.296099440485172,1.9080622138494325,7.15
106.0,0.739568548582212,4.297614699091228,1.8938610078234355,7.15
107.0,0.7396228958766742,4.299128963550755,1.8796770883385794,7.15
108.0,0.7394929051728629,4.300645229799362,1.8655082022923397,7.15
109.0,0.7391870581422545,4.3021594998536505,1.8513581367280088,7.15
110.0,0.7387126322488327,4.3036767736986254,1.8372316955313501,7.15
111.0,0.7380743745788774,4.30519305350004,1.8231397697516225,7.15
112.0,0.7372799774549695,4.306712337143034,1.8090818911152133,7.15
113.0,0.7363351435161831,4.308230622412058,1.7950574122411798,7.15
114.0,0.7352487656201808,4.309748913712375,1.7810713928175357,7.15
115.0,0.7340237973921558,4.311269206563653,1.767094434341584,7.15
116.0,0.7326734549920589,4.312789505497343,1.7531542820516408,7.15
117.0,0.7311975545124594,4.314310808256283,1.7392632605847802,7.15
118.0,0.7295980788413575,4.315831112472545,1.7254132681314356,7.15
119.0,0.7278823265892652,4.317352422845396,1.7115839547170915,7.15
120.0,0.7260558447922592,4.318875737028099,1.6978009591777814,7.15
121.0,0.7241245491799047,4.320398055025255,1.6840655964641027,7.15
122.0,0.7220961309437971,4.321920376829956,1.67038671587869,7.15
123.0,0.719969255680406,4.323444699914294,1.6567614947463036,7.15
124.0,0.7177508232423009,4.324969031832945,1.643195618792845,7.15
125.0,0.7154459695714277,4.326494362449118,1.629688772473138,7.15
126.0,0.7130566930406028,4.328019702009917,1.616249529054224,7.15
127.0,0.7105893120143314,4.329545042780937,1.6028677268586466,7.15
128.0,0.7080489420548538,4.331074387320772,1.5895509675609645,7.15
129.0,0.7054369979417013,4.332599735653527,1.576290406955839,7.15
130.0,0.7027566574661533,4.3341280877501775,1.5630942425036314,7.15
131.0,0.700010489749975,4.3356564463716465,1.549964216736068,7.15
132.0,0.6972034680127475,4.3371848046430115,1.5369245689249043,7.15
133.0,0.6943383195719498,4.338714169456775,1.5239903055967916,7.15
134.0,0.6914196073369647,4.340244539475857,1.5111249126081523,7.15
135.0,0.6884481384425425,4.341774910435824,1.4983394855826229,7.15
136.0,0.6854275072573307,4.343306285141886,1.4856286572737498,7.15
137.0,0.6823602704121913,4.344836663598414,1.4729867278051092,7.15
138.0,0.6792477865992634,4.346369048749083,1.4604431118602341,7.15
139.0,0.6760960279546087,4.347900436206108,1.4479712904560644,7.15
140.0,0.6729065626526454,4.349434827413098,1.4355702722486294,7.15
141.0,0.6696784471132392,4.350968223908328,1.423254099500155,7.15
142.0,0.6664168144824982,4.35250262110524,1.411018753045119,7.15
143.0,0.6631249568316679,4.354038025126789,1.398858356719864,7.15
144.0,0.6598020332076883,4.355574432919842,1.3867713216853734,7.15
145.0,0.656453067060394,4.357109844490153,1.3747617650371289,7.15
146.0,0.6530779882938953,4.358646256627967,1.3628332251853112,7.15
147.0,0.6496803881702148,4.360182675696513,1.350982825740209,7.15
148.0,0.6462606428717459,4.361721098514783,1.339196517028028,7.15
149.0,0.642821573568435,4.3632585250944045,1.327493940172233,7.15
150.0,0.6393635748805215,4.36479695542072,1.315867243237706,7.15
151.0,0.6358901348189017,4.3663363894894776,1.3043170765768575,7.15
152.0,0.6324067383353841,4.367875827302101,1.2928421876687046,7.15
153.0,0.628906117964359,4.369417268843067,1.281444487838626,7.15
154.0,0.6254095292046652,4.370959714113708,1.27011880946154,7.15
155.0,0.6219032015362203,4.372501163121745,1.2588726785919426,7.15
156.0,0.6183871618799983,4.374042619346091,1.2477027874970859,7.15
157.0,0.6148665330240368,4.375584072316861,1.2366105429827121,7.15
158.0,0.6113367480734323,4.377127536030449,1.2256043906008174,7.15
159.0,0.6078002439025497,4.378670999941649,1.2146738357472764,7.15
160.0,0.6042614088968461,4.380216471156762,1.2038217456899514,7.15
161.0,0.6007202855389515,4.381759938881407,1.1930471688663438,7.15
162.0,0.5971720314214325,4.383305417565263,1.1823316511385444,7.15
163.0,0.5936319588844585,4.384852896300286,1.1716917561035418,7.15
164.0,0.6191684572400316,5.070978499185833,1.2230672681046622,7.15
165.0,0.6481875398324175,5.6092469412512935,1.2787692018237693,7.15
166.0,0.6782654063484307,6.032159206128433,1.3352191072996238,7.15
167.0,0.7088477141643346,6.364750965043016,1.3895478280250024,7.15
168.0,0.7398829863431093,6.626463564355351,1.4442965785575357,7.15
169.0,0.7714296785294171,6.832474660006064,1.5001073195755026,7.15
170.0,0.8034088388168252,6.994679059810607,1.559344924549087,7.15
171.0,0.8361570814272875,7.12240965062141,1.6188082148203975,7.15
172.0,0.8693475996590794,7.15,1.6781897357048159,7.15
173.0,0.9018854853305922,7.15,1.73721114410943,7.15
174.0,0.9348310817195792,7.15,1.7978452494953518,7.15
175.0,0.9685015163772327,7.15,1.8561691391101736,7.15
176.0,1.0024685598266914,7.15,1.9128964259669146,7.15
177.0,1.0366534361747912,7.15,1.9698545820228093,7.15
178.0,1.0709696969293772,7.15,2.026878788710613,7.15
179.0,1.1056912682629811,7.15,2.0980625293837156,7.15
180.0,1.142640476393602,7.15,2.1682542813085828,7.15
181.0,1.1884659270447129,7.15,2.2375674173624347,7.15
182.0,1.2353134340546936,7.15,2.3066483246661145,7.15
183.0,1.2827172107818623,7.15,2.3792246193407216,7.15
184.0,1.3310322000139585,7.15,2.4516454955496743,7.15
185.0,1.3840423172768228,7.15,2.521490983351912,7.15
186.0,1.4391408346902674,7.15,2.590733645035708,7.15
187.0,1.4982115031363241,7.15,2.659263714860186,7.15
188.0,1.5596556081856643,7.15,2.7276738698491783,7.15
189.0,1.619268054885293,7.15,2.7990516597370987,7.15
190.0,1.679498711876256,7.15,2.8737010119553146,7.15
191.0,1.7392619569809629,7.15,2.9529958894685238,7.15
192.0,1.8026398751719646,7.15,3.0313306999328278,7.15
193.0,1.8660001189110376,7.15,3.1120980089724033,7.15
194.0,1.9295757133206777,7.15,3.1932438987590657,7.15
195.0,1.9932168479302508,7.15,3.2744211686372906,7.15
196.0,2.0516012783316357,7.15,3.3586487658838333,7.15
197.0,2.109960527171303,7.15,3.447560842396547,7.15
198.0,2.168755834213249,7.15,3.535246995182232,7.15
199.0,2.2268631292975773,7.15,3.624894785387569,7.15
200.0,2.285085815351581,7.15,3.716016336078192,7.15
201.0,2.342951722946505,7.15,3.820774242206546,7.15
202.0,2.400671030364844,7.15,3.9430662116746142,7.15
203.0,2.4584191049672564,7.15,4.07691439113271,7.15
204.0,2.5158752153129536,7.15,4.204954312201856,7.15
205.0,2.570948045935586,7.15,4.338557034649337,7.15
206.0,2.6264223546086396,7.15,4.491568336230119,7.15
207.0,2.6806083516673977,7.15,4.650805137520278,7.15
208.0,2.7375798265886244,7.15,4.816735376644434,7.15
209.0,2.7945236973625756,7.15,4.98726069213351,7.15
210.0,2.8514657875362963,7.15,5.178621761803521,7.15
211.0,2.9075111678537042,7.15,5.3784273941118705,7.15
212.0,2.9623622927597824,7.15,5.553171961627068,7.15
213.0,3.016383597100507,7.15,5.736294209814904,7.15
214.0,3.0702959888852726,7.15,5.904007785156451,7.15
215.0,3.136985431602289,7.15,6.099527550410113,7.15
216.0,3.203819480211238,7.15,6.336735229361724,7.15
217.0,3.2750151721571066,7.15,6.626764358603526,7.15
218.0,3.345357251766133,7.15,7.15,7.15
219.0,3.4140213312580525,7.15,7.15,7.15
220.0,3.4827082801544327,7.15,7.15,7.15
221.0,3.550937075017804,7.15,7.15,7.15
222.0,3.623853757869273,7.15,7.15,7.15
223.0,3.6968509980540203,7.15,7.15,7.15
224.0,3.770852331454522,7.15,7.15,7.15
225.0,3.8441326883222957,7.15,7.15,7.15
226.0,3.9184412421313666,7.15,NaN,NaN
227.0,3.9919503593389045,7.15,NaN,NaN
228.0,4.065549019719354,7.15,NaN,NaN
229.0,4.143669782523338,7.15,NaN,NaN
230.0,4.220378389464622,7.15,NaN,NaN
231.0,4.295980495815246,7.15,NaN,NaN
232.0,4.375972387803652,7.15,NaN,NaN
233.0,4.456731159770465,7.15,NaN,NaN
234.0,4.542616140237253,7.15,NaN,NaN
235.0,4.638386809883367,7.15,NaN,NaN
236.0,4.752480898969821,7.15,NaN,NaN
237.0,4.883142289781038,7.15,NaN,NaN
238.0,5.006896120812272,7.15,NaN,NaN
239.0,5.169161764942554,7.15,NaN,NaN
240.0,5.338229238570408,7.15,NaN,NaN
241.0,5.511642019752915,7.15,NaN,NaN
242.0,5.690615104802028,7.15,NaN,NaN
243.0,5.878492505748051,7.15,NaN,NaN
244.0,6.0648542597970145,7.15,NaN,NaN
245.0,6.239623270251579,7.15,NaN,NaN
246.0,6.41970231768561,7.15,NaN,NaN
247.0,6.570841761527133,7.15,NaN,NaN
248.0,6.774033813392505,7.15,NaN,NaN
249.0,7.044882256930009,7.15,NaN,NaN
250.0,7.15,7.15,NaN,NaN
251.0,7.15,7.15,NaN,NaN
252.0,7.15,7.15,NaN,NaN
253.0,7.15,7.15,NaN,NaN
254.0,7.15,7.15,NaN,NaN
255.0,7.15,7.15,NaN,NaN
256.0,7.15,7.15,NaN,NaN
257.0,7.15,7.15,NaN,NaN
258.0,7.15,7.15,NaN,NaN
